Cosmological Insights into the Early Accretion of \textit{r}-Process-Enhanced stars. I. A Comprehensive Chemo-dynamical Analysis of LAMOST J1109+0754

This study presents a comprehensive chemo-dynamical analysis of LAMOST J1109+0754, a bright (V = 12.8), extremely metal-poor (\abund{Fe}{H} = $-3.17$) star, with a strong \textit{r}-process enhancement (\abund{Eu}{Fe} = +0.94 $\pm$ 0.12). Our results are based on the 7-D measurements supplied by $Gaia$ and the chemical composition derived from a high-resolution ($R\sim 110,000$), high signal-to-noise ratio ($S/N \sim 60)$ optical spectrum obtained by the 2.4\,m Automated Planet Finder Telescope at Lick Observatory. We obtain chemical abundances of 31 elements (from lithium to thorium). The abundance ratios (\abund{X}{Fe}) of the light-elements (Z $\leqslant 30$) suggest a massive Population\,III progenitor in the 13.4-29.5\,M$_\odot$ mass range. The heavy-element ($30 <$ Z $\leqslant 90$) abundance pattern of J1109+075 agrees extremely well with the scaled-Solar \textit{r}-process signature. We have developed a novel approach to trace the kinematic history and orbital evolution of J1109+0754 with a c\textbf{O}smologically de\textbf{RI}ved tim\textbf{E}-varyi\textbf{N}g Galactic po\textbf{T}ential (the ORIENT) constructed from snapshots of a simulated Milky-Way analog taken from the \texttt{Illustris-TNG} simulation. The orbital evolution within this Milky Way-like galaxy, along with the chemical-abundance pattern implies that J1109+0754 likely originated in a low-mass dwarf galaxy located $\sim$ 60\,kpc from the center of the Galaxy, which was accreted $\sim$ 6 - 7\,Gyr ago, and that the star now belongs to the outer-halo population.

==> datafile2.txt <==
Title: Cosmological Insights into the Early Accretion of \\textit\{r\}-Process-Enhanced 
       stars. I. A Comprehensive Chemo-dynamical Analysis of Lamost J1109\+0754 
Authors: Mardini M.K., Placco V.M., Meiron Y., Ishchenko M., Avramov B., Mazzarini 
         M., Berczik P., Sedda M.A., Beers T.C., Frebel A., Taani A., Donnari 
         M., Al-Wardat M.A., Zhao G. 
Table: Lines, Atomic Data, EWs, and Individual Abundances
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---      Ion        Species
   7- 14 F8.3   0.1nm    lambda     Wavelength, Angstroms
  16- 20 F5.3   eV       ExPot      ?="" Excitation potential in eV 
  22- 27 F6.3   [-]      log(gf)    ?="" Log oscillator strength
  29- 31 A3     ---    f_EW         flag on EW (1)
  33- 38 F6.2   10-13m   EW         ?="" Equivalent width, 10-3A
  40- 40 A1     ---    l_logeps(x)  Limit flag on logeps
  42- 46 F5.2   [Sun]    logeps(x)  Log number abundance of Ion
--------------------------------------------------------------------------------
Note (1): syn = indicates that abundances were derived by spectral synthesis matching
--------------------------------------------------------------------------------
Li I  6707.749 0.000 -0.804 syn        < -0.02 
C(CH) 4214.000              syn           5.16 
O I   6300.300 0.000 -9.820 syn           6.57 
Na I  5889.951 0.000  0.120 syn           3.37 
Na I  5895.924 0.000 -0.180 syn           3.26 
Mg I  4167.270 4.350 -0.710      26.73    4.89 
Mg I  4571.100 0.000 -5.690      55.76    5.06 
Mg I  4702.990 4.330 -0.380      40.76    4.72 
Mg I  5172.684 2.710 -0.400 syn           5.13 
Mg I  5183.604 2.715 -0.180 syn           5.13 
Mg I  5528.400 4.340 -0.500      47.11    4.86 
Ca I  4283.010 1.890 -0.220      36.58    3.55 
Ca I  4318.650 1.890 -0.210      34.42    3.49 
Ca I  4425.440 1.880 -0.360      23.97    3.38 
Ca I  4435.690 1.890 -0.520      49.12    4.04 
Ca I  4454.780 1.900  0.260      55.33    3.38 
Ca I  4455.890 1.900 -0.530      25.32    3.60 
Ca I  5265.560 2.520 -0.260      16.32    3.72 
Ca I  5588.760 2.520  0.210      27.50    3.51 
Ca I  5594.470 2.520  0.100      17.49    3.37 
Ca I  5598.490 2.520 -0.090      14.67    3.47 
Ca I  5857.450 2.930  0.230      11.27    3.49 
Ca I  6102.720 1.880 -0.790      22.20    3.59 
Ca I  6122.220 1.890 -0.310      38.10    3.44 
Ca I  6162.170 1.900 -0.090      52.97    3.47 
Ca I  6439.070 2.520  0.470      36.24    3.36 
Sc II 4314.080 0.620 -0.100      81.98    0.07 
Sc II 4325.000 0.600 -0.440      64.78    0.05 
Sc II 4400.390 0.610 -0.540      49.85   -0.12 
Sc II 4415.540 0.600 -0.670      46.85   -0.06 
Sc II 5031.010 1.360 -0.400      22.73    0.05 
Sc II 5526.790 1.770  0.020      22.84    0.07 
Ti I  4518.020 0.830 -0.270      11.28    2.13 
Ti I  4533.250 0.850  0.530      30.03    1.87 
Ti I  4534.780 0.840  0.340      22.99    1.90 
Ti I  4535.570 0.830  0.120      16.76    1.94 
Ti I  4656.470 0.000 -1.290      13.63    2.21 
Ti I  4681.910 0.050 -1.010      20.34    2.19 
Ti I  4981.730 0.840  0.560      37.35    1.90 
Ti I  4991.070 0.840  0.440      34.77    1.97 
Ti I  4999.500 0.830  0.310      30.92    2.01 
Ti I  5007.210 0.820  0.170      29.26    2.11 
Ti I  5014.190 0.000 -1.220      29.56    2.50 
Ti I  5016.160 0.850 -0.520      11.37    2.34 
Ti I  5020.020 0.840 -0.360       7.02    1.94 
Ti I  5024.840 0.820 -0.550       8.37    2.18 
Ti I  5039.960 0.020 -1.130      14.31    2.04 
Ti I  5064.650 0.050 -0.940      17.39    1.98 
Ti I  5192.970 0.020 -0.950      30.48    2.25 
Ti I  5210.390 0.050 -0.830      21.08    1.95 
Ti II 4161.530 1.080 -2.160      33.84    2.24 
Ti II 4163.630 2.590 -0.400      26.28    2.15 
Ti II 4184.310 1.080 -2.510      23.92    2.37 
Ti II 4300.050 1.180 -0.490     102.89    2.04 
Ti II 4330.720 1.180 -2.060      33.59    2.22 
Ti II 4337.910 1.080 -0.960      91.86    2.10 
Ti II 4394.060 1.220 -1.780      43.32    2.15 
Ti II 4395.030 1.080 -0.540     106.48    2.00 
Ti II 4395.840 1.240 -1.930      31.74    2.11 
Ti II 4399.770 1.240 -1.190      68.42    2.02 
Ti II 4417.710 1.160 -1.190      70.05    1.95 
Ti II 4418.330 1.240 -1.970      27.59    2.06 
Ti II 4441.730 1.180 -2.410      21.92    2.29 
Ti II 4443.800 1.080 -0.720      99.39    1.99 
Ti II 4444.550 1.120 -2.240      24.86    2.12 
Ti II 4450.480 1.080 -1.520      63.34    2.04 
Ti II 4464.450 1.160 -1.810      47.57    2.16 
Ti II 4468.520 1.130 -0.600      99.53    1.92 
Ti II 4470.850 1.160 -2.020      29.26    2.04 
Ti II 4493.520 1.080 -3.020      13.00    2.50 
Ti II 4501.270 1.120 -0.770      95.28    1.97 
Ti II 4533.960 1.240 -0.530     100.57    1.98 
Ti II 4545.140 1.130 -1.810      19.54    1.55 
Ti II 4563.770 1.220 -0.960      88.12    2.10 
Ti II 4571.970 1.570 -0.320      89.11    1.91 
Ti II 4589.920 1.240 -1.790      48.73    2.23 
Ti II 4657.200 1.240 -2.240      22.17    2.16 
Ti II 4708.660 1.240 -2.340      21.73    2.24 
Ti II 4779.980 2.050 -1.370      18.24    2.16 
Ti II 4798.530 1.080 -2.680      16.46    2.23 
Ti II 4805.090 2.060 -1.100      27.21    2.11 
Ti II 5129.160 1.890 -1.240      22.42    1.90 
Ti II 5185.900 1.890 -1.490      21.04    2.11 
Ti II 5188.690 1.580 -1.050      55.87    1.92 
Ti II 5226.540 1.570 -1.260      44.50    1.93 
V I   4379.230 0.300  0.580      10.20    0.60 
V I   4389.980 0.280  0.220       7.30    0.78 
Cr I  4254.330 0.000 -0.110      83.75    1.80 
Cr I  4274.800 0.000 -0.220      85.67    1.95 
Cr I  4289.720 0.000 -0.370      82.33    2.01 
Cr I  4646.150 1.030 -0.740      21.17    2.33 
Cr I  5206.040 0.940  0.020      59.32    2.08 
Cr I  5208.420 0.940  0.160      66.61    2.06 
Mn I  4754.040 2.280 -0.080       6.20    1.81 
Mn I  4762.370 2.890  0.300       1.50    1.52 
Mn I  4783.430 2.300  0.040       4.20    1.53 
Mn I  4823.520 2.320  0.140      10.20    1.86 
Fe I  4109.800 2.845 -0.895      17.71    4.12 
Fe I  4114.440 2.832 -1.300       9.69    4.20 
Fe I  4134.680 2.831 -0.649      30.16    4.16 
Fe I  4153.900 3.397 -0.320      12.46    4.00 
Fe I  4156.800 2.831 -0.809      25.26    4.20 
Fe I  4173.920 0.990 -3.290      18.94    4.29 
Fe I  4175.640 2.845 -0.827      25.24    4.23 
Fe I  4181.750 2.832 -0.370      44.00    4.14 
Fe I  4195.330 3.332 -0.492      13.76    4.14 
Fe I  4233.600 2.482 -0.579      57.68    4.17 
Fe I  4250.120 2.469 -0.405      61.00    4.04 
Fe I  4250.790 1.557 -0.710      96.70    4.06 
Fe I  4258.320 0.087 -4.316      32.92    4.50 
Fe I  4260.470 2.399  0.080      86.86    4.04 
Fe I  4271.150 2.449 -0.337      69.30    4.11 
Fe I  4282.400 2.176 -0.780      62.03    4.08 
Fe I  4352.730 2.223 -1.290      46.04    4.32 
Fe I  4369.770 3.047 -0.800      18.72    4.24 
Fe I  4389.250 0.052 -4.583      25.97    4.55 
Fe I  4415.120 1.608 -0.615     105.78    4.14 
Fe I  4427.310 0.052 -2.924     105.90    4.50 
Fe I  4430.610 2.223 -1.659      25.06    4.26 
Fe I  4442.340 2.198 -1.255      48.66    4.27 
Fe I  4443.190 2.858 -1.040      13.85    4.08 
Fe I  4447.720 2.223 -1.342      40.66    4.25 
Fe I  4459.120 2.176 -1.279      52.30    4.33 
Fe I  4476.020 2.845 -0.820      28.64    4.24 
Fe I  4484.220 3.603 -0.860       4.60    4.25 
Fe I  4489.740 0.121 -3.966      55.99    4.54 
Fe I  4494.560 2.198 -1.136      55.21    4.26 
Fe I  4528.610 2.176 -0.822      74.12    4.26 
Fe I  4531.150 1.485 -2.155      53.36    4.36 
Fe I  4592.650 1.557 -2.449      36.77    4.44 
Fe I  4602.940 1.485 -2.210      51.30    4.37 
Fe I  4632.910 1.608 -2.913      11.78    4.33 
Fe I  4647.440 2.949 -1.350      11.44    4.37 
Fe I  4691.410 2.990 -1.520       6.65    4.33 
Fe I  4733.590 1.485 -2.990      16.30    4.40 
Fe I  4736.770 3.211 -0.750      20.29    4.36 
Fe I  4741.530 2.832 -1.760       4.57    4.20 
Fe I  4786.810 3.017 -1.610       6.40    4.42 
Fe I  4859.740 2.876 -0.760      29.50    4.17 
Fe I  4872.140 2.882 -0.570      38.13    4.15 
Fe I  4903.310 2.882 -0.930      23.45    4.21 
Fe I  4924.770 2.279 -2.256      12.11    4.46 
Fe I  4938.810 2.876 -1.080      19.17    4.24 
Fe I  4939.690 0.859 -3.340      40.67    4.48 
Fe I  4966.090 3.332 -0.870      13.23    4.38 
Fe I  4978.600 3.984 -0.930       1.53    4.22 
Fe I  4994.130 0.915 -2.956      53.26    4.36 
Fe I  5012.070 0.859 -2.642      83.38    4.50 
Fe I  5022.240 3.984 -0.530       4.21    4.27 
Fe I  5028.130 3.573 -1.120       4.51    4.40 
Fe I  5041.070 0.958 -3.090      50.80    4.50 
Fe I  5041.760 1.485 -2.200      54.49    4.32 
Fe I  5051.630 0.915 -2.795      70.02    4.47 
Fe I  5079.220 2.198 -2.067      17.18    4.33 
Fe I  5079.740 0.990 -3.220      36.82    4.43 
Fe I  5083.340 0.958 -2.958      58.31    4.49 
Fe I  5090.770 4.256 -0.400       3.44    4.36 
Fe I  5098.700 2.176 -2.026      23.36    4.42 
Fe I  5123.720 1.011 -3.068      48.84    4.50 
Fe I  5125.120 4.220 -0.140       4.93    4.22 
Fe I  5127.360 0.915 -3.307      43.02    4.53 
Fe I  5131.470 2.223 -2.510       8.21    4.43 
Fe I  5137.380 4.178 -0.400       3.68    4.29 
Fe I  5142.930 0.958 -3.080      46.90    4.41 
Fe I  5150.840 0.990 -3.070      42.32    4.37 
Fe I  5151.910 1.011 -3.322      32.43    4.47 
Fe I  5166.280 0.000 -4.195      64.01    4.61 
Fe I  5191.460 3.038 -0.550      34.21    4.20 
Fe I  5194.940 1.557 -2.090      61.93    4.39 
Fe I  5198.710 2.223 -2.135      12.43    4.25 
Fe I  5202.340 2.176 -1.838      27.38    4.31 
Fe I  5216.270 1.608 -2.150      51.30    4.35 
Fe I  5225.520 0.110 -4.789      22.54    4.61 
Fe I  5247.050 0.087 -4.946      16.92    4.58 
Fe I  5254.960 0.110 -4.764      20.15    4.52 
Fe I  5263.310 3.266 -0.879      12.79    4.26 
Fe I  5270.360 1.608 -1.510      99.87    4.57 
Fe I  5283.630 3.240 -0.524      29.31    4.31 
Fe I  5302.300 3.283 -0.720      16.87    4.26 
Fe I  5307.360 1.608 -2.987      12.52    4.34 
Fe I  5463.280 4.435  0.110       5.44    4.24 
Fe I  5497.520 1.011 -2.849      63.33    4.46 
Fe I  5501.460 0.958 -3.050      56.94    4.49 
Fe I  5506.780 0.990 -2.797      70.59    4.50 
Fe I  5615.290 2.588 -2.453       3.25    4.35 
Fe I  5624.540 3.417 -0.755      10.93    4.21 
Fe I  5762.990 4.209 -0.450       4.47    4.42 
Fe I  6219.280 2.198 -2.433      11.34    4.38 
Fe I  6252.560 2.400 -1.767      24.64    4.36 
Fe I  6254.260 2.279 -2.443       9.20    4.39 
Fe I  6265.130 2.180 -2.540       9.47    4.38 
Fe I  6336.830 3.686 -1.050       5.71    4.47 
Fe I  6355.030 2.845 -2.365       1.91    4.28 
Fe I  6421.350 2.279 -2.027      22.66    4.41 
Fe I  6430.850 2.176 -2.006      25.50    4.32 
Fe I  6475.620 2.559 -2.940       2.26    4.57 
Fe II 4178.860 2.583 -2.510      30.25    4.25 
Fe II 4233.170 2.583 -1.970      58.25    4.24 
Fe II 4416.830 2.778 -2.540      22.36    4.28 
Fe II 4508.290 2.856 -2.440      27.29    4.37 
Fe II 4520.220 2.807 -2.650      17.42    4.27 
Fe II 4522.630 2.844 -2.250      37.46    4.37 
Fe II 4555.890 2.828 -2.400      28.56    4.32 
Fe II 4583.840 2.807 -1.930      53.27    4.28 
Fe II 4620.510 2.828 -3.290       4.96    4.32 
Fe II 5234.630 3.221 -2.180      23.37    4.37 
Fe II 6247.540 3.892 -2.510       3.47    4.50 
Fe II 6456.390 3.903 -2.300       4.57    4.41 
Co I  4110.530 1.050 -1.080      26.11    2.20 
Co I  4118.770 1.050 -0.490      35.77    1.81 
Co I  4121.320 0.920 -0.320      65.87    2.07 
Ni I  4714.420 3.380  0.230      12.24    3.03 
Ni I  5137.080 1.680 -1.990       9.27    3.02 
Ni I  5476.900 1.830 -0.890      46.70    2.97 
Zn I  4722.150 4.030 -0.370 syn           1.84 
Zn I  4810.530 4.078 -0.150 syn           1.68 
Sr I  4607.331 0.000  0.280 syn           0.05 
Sr II 4077.714 0.000  0.150 syn           0.00 
Sr II 4215.524 0.000 -0.170 syn          -0.10 
Y II  4235.731 0.129 -1.500 syn          -0.91 
Y II  4358.727 0.104 -1.320 syn          -0.81 
Y II  4883.684 1.083  0.070 syn          -0.98 
Y II  4900.110 1.032 -0.090 syn          -0.90 
Y II  5087.420 1.083 -0.170 syn          -1.00 
Y II  5205.731 1.032 -0.340 syn          -0.84 
Zr II 4149.198 0.802 -0.040 syn          -0.17 
Zr II 4161.200 0.713 -0.590 syn          -0.25 
Ba II 4554.034 0.000  0.170 syn          -0.45 
Ba II 5853.689 0.604 -2.215 syn          -0.71 
Ba II 6141.730 0.704 -0.077 syn          -0.90 
Ba II 6496.910 0.604 -0.380 syn          -0.90 
La II 4077.310 0.235 -0.583 syn          -1.54 
La II 4086.707 0.000 -0.696 syn          -1.54 
La II 4123.220 0.321 -0.850 syn          -1.75 
La II 4333.753 0.173 -1.109 syn          -1.54 
La II 4920.980 0.126 -0.580 syn          -1.39 
La II 4921.780 0.244 -0.450 syn          -1.39 
Ce II 4628.161 0.516  0.140 syn          -1.24 
Pr II 4179.475 0.204 -0.194 syn          -1.67 
Nd II 4061.080 0.471  0.550 syn          -1.30 
Nd II 4109.070 0.064 -0.160 syn          -1.05 
Nd II 4109.450 0.320  0.350 syn          -1.10 
Nd II 4368.630 0.064 -0.810 syn          -1.00 
Nd II 4385.660 0.204 -0.300 syn          -1.27 
Nd II 4501.810 0.204 -0.690 syn          -1.03 
Nd II 4825.480 0.182 -0.420 syn          -1.13 
Nd II 4959.120 0.064 -0.800 syn          -1.03 
Sm II 4318.930 0.277 -0.250 syn          -1.39 
Sm II 4420.520 0.333 -0.430 syn          -1.29 
Sm II 4434.320 0.378 -0.070 syn          -1.29 
Sm II 4452.720 0.277 -0.410 syn          -1.29 
Sm II 4669.390 0.104 -0.600 syn          -1.22 
Sm II 4674.590 0.184 -0.560 syn          -1.36 
Sm II 4704.400 0.000 -0.860 syn          -1.24 
Eu II 4129.720 0.000 -0.545 syn          -1.89 
Eu II 4205.006 0.000 -0.773 syn          -1.61 
Eu II 4435.541 0.207 -1.708 syn          -1.68 
Eu II 6645.097 1.379 -0.593 syn          -1.65 
Gd II 4251.730 0.382 -0.220 syn        < -1.00 
Tb II 3874.141 0.000 -0.370 syn          -1.82 
Tb II 4005.470 0.126 -0.020 syn          -1.67 
Dy II 4103.310 0.100 -0.380 syn          -0.94 
Dy II 4449.700 0.000 -1.030 syn          -1.07 
Er II 3906.312 0.000  0.120 syn          -1.50 
Hf II 4093.150 0.452 -1.150 syn        < -1.22 
Th II 4019.129 0.000 -0.650 syn        < -2.00 
Th II 4094.747 0.000 -1.460 syn        < -2.05 

